UTxO- vs account-based smart contract blockchain programming paradigms

We implement two versions of a simple but illustrative smart contract: one in Solidity on the Ethereum blockchain platform, and one in Plutus on the Cardano platform, with annotated code excerpts and with source code attached. We get a clearer view of the Cardano programming model in particular by introducing a novel mathematical abstraction which we call Idealised EUTxO. For each version of the contract, we trace how the architectures of the underlying platforms and their mathematics affects the natural programming styles and natural classes of errors. We prove some simple but novel results about alpha-conversion and observational equivalence for Cardano, and explain why Ethereum does not have them. We conclude with a wide-ranging and detailed discussion in the light of the examples, mathematical model, and mathematical results so far.

==> solidity-include.txt <==
pragma solidity >=0.6.2 <0.6.3;

contract Changing {
    address payable public issuer;              // issues the token
    uint public price;                          // current price
    mapping (address => uint) public balances;  // tracks who owns how many tokens

    constructor(uint _count, uint _price) public {
        require(_count > 0, "count must be positive");
        require(_price > 0, "price must be positive");
        issuer               =  msg.sender;
        price                =  _price;
        balances[msg.sender] =  _count;
    }

    function send(address _receiver, uint _amount) public { 
        require(_amount <= balances[msg.sender], "balance too low");
        balances[msg.sender] -=  _amount;
        balances[_receiver] +=  _amount;
    }
 
    function buy() public payable {
        uint _tokens = msg.value / price; 
        require(_tokens <= balances[issuer], "not enough tokens");
        issuer.transfer(msg.value);
        balances[issuer]     -=  _tokens;        
        balances[msg.sender] +=  _tokens;
    }
    
    function setPrice(uint _newPrice) public {
        require(msg.sender ==  issuer, "only issuer can set price");
        price = _newPrice;
    }
}

